Solving Large-Scale Inverse Magnetostatic Problems using the Adjoint Method

An efficient algorithm for the reconstruction of the magnetization state within magnetic components is presented. The occurring inverse magnetostatic problem is solved by means of an adjoint approach, based on the Fredkin-Koehler method for the solution of the forward problem. Due to the use of hybrid FEM-BEM coupling combined with matrix compression techniques the resulting algorithm is well suited for large-scale problems. Furthermore the reconstruction of the magnetization state within a permanent magnet is demonstrated.

==> 6boxes_grad_1e-3.dat <==
# alpha   Solution Norm ||x(alpha)||    Residual Norm ||A*x(alpha)-b||
1.0000000000e-09  2.8008836576e+01  6.4015177348e-05  6.4043186185e-05
5.0000000000e-09  2.8008859047e+01  6.4015177311e-05  6.4155221606e-05
1.0000000000e-08  2.8008808862e+01  6.4015171643e-05  6.4295259732e-05
2.5000000000e-08  2.8007266243e+01  6.4015146700e-05  6.4715328356e-05
5.0000000000e-08  2.7998719727e+01  6.4015272689e-05  6.5415208676e-05
7.5000000000e-08  2.7976757118e+01  6.4016412791e-05  6.6114669575e-05
1.0000000000e-07  2.7921997075e+01  6.4020455067e-05  6.6812654774e-05
2.5000000000e-07  2.6071953630e+01  6.4204217676e-05  7.0722206083e-05
5.0000000000e-07  2.2440064679e+01  6.4581228194e-05  7.5801260534e-05
7.5000000000e-07  1.8537092384e+01  6.5088468620e-05  7.8991287907e-05
1.0000000000e-06  1.6070252877e+01  6.5599930896e-05  8.1670183773e-05
2.5000000000e-06  5.4236333183e+00  6.5716039329e-05  7.9275122624e-05
5.0000000000e-06  2.3236858597e+00  6.6289714903e-05  7.7908144202e-05
7.5000000000e-06  1.5961660628e+00  6.6943063562e-05  7.8914309033e-05
1.0000000000e-05  1.3257760275e+00  6.7411736120e-05  8.0669496394e-05
2.5000000000e-05  8.2100629790e-01  7.0241814117e-05  9.0766971565e-05
5.0000000000e-05  6.3953985053e-01  7.5136944065e-05  1.0711393659e-04
7.5000000000e-05  5.4293893623e-01  8.0528402558e-05  1.2124882278e-04
1.0000000000e-04  4.7342997518e-01  8.6284554884e-05  1.3362755240e-04
2.5000000000e-04  2.5373357657e-01  1.2180713375e-04  1.8524052790e-04
5.0000000000e-04  1.2349874703e-01  1.6850086999e-04  2.3025024351e-04
7.5000000000e-04  7.2980264369e-02  2.0000810313e-04  2.5474330141e-04
1.0000000000e-03  4.8160179041e-02  2.2200034435e-04  2.7016052339e-04
2.5000000000e-03  1.0665772268e-02  2.7921390777e-04  3.0587833844e-04
5.0000000000e-03  3.0109999674e-03  3.0585573617e-04  3.2091073601e-04
7.5000000000e-03  1.5012073370e-03  3.1521699526e-04  3.2647605029e-04
1.0000000000e-02  8.5816758445e-04  3.2078671435e-04  3.2936839020e-04
2.5000000000e-02  1.3361947838e-04  3.3109524737e-04  3.3443573433e-04
5.0000000000e-02  3.6747295491e-05  3.3443665146e-04  3.3627401624e-04
7.5000000000e-02  1.6404984371e-05  3.3566499339e-04  3.3689536721e-04
1.0000000000e-01  9.2555827339e-06  3.3628151602e-04  3.3720707429e-04
2.5000000000e-01  1.4815945857e-06  3.3740014495e-04  3.3777054360e-04
5.0000000000e-01  3.7064650495e-07  3.3777349116e-04  3.3795881441e-04
7.5000000000e-01  1.6566967478e-07  3.3789733085e-04  3.3802158310e-04
1.0000000000e+00  9.3448089098e-08  3.3795951821e-04  3.3805296630e-04
2.5000000000e+00  1.4881168931e-08  3.3807236653e-04  3.3810956946e-04
5.0000000000e+00  3.8046616566e-09  3.3810941387e-04  3.3812843718e-04
7.5000000000e+00  1.6644691844e-09  3.3812223683e-04  3.3813472035e-04
1.0000000000e+01  1.0476757103e-09  3.3812742098e-04  3.3813789774e-04
2.5000000000e+01  1.7463967205e-10  3.3813919535e-04  3.3814356134e-04
5.0000000000e+01  3.8199179740e-11  3.3814350574e-04  3.3814541570e-04
7.5000000000e+01  2.1374341532e-11  3.3814446598e-04  3.3814606906e-04
1.0000000000e+02  9.9723991612e-12  3.3814536455e-04  3.3814636179e-04


==> 6boxes_grad_1e-4.dat <==
# alpha   Solution Norm ||x(alpha)||    Residual Norm ||A*x(alpha)-b||
1.0000000000e-09  2.8007332885e+01  6.3918760174e-05  6.3946767507e-05
5.0000000000e-09  2.8007334971e+01  6.3918760585e-05  6.4058797260e-05
1.0000000000e-08  2.8007333945e+01  6.3918760226e-05  6.4198833566e-05
2.5000000000e-08  2.8005067351e+01  6.3918721256e-05  6.4618847940e-05
5.0000000000e-08  2.5187679671e+01  6.2906588374e-05  6.4165972357e-05
7.5000000000e-08  1.9980285776e+01  6.1601720055e-05  6.3100241488e-05
1.0000000000e-07  1.9978203945e+01  6.1601914117e-05  6.3599734512e-05
2.5000000000e-07  1.2996171707e+01  6.1680478535e-05  6.4929521462e-05
5.0000000000e-07  3.6950534431e+00  6.1320087721e-05  6.3167614442e-05
7.5000000000e-07  3.6950526968e+00  6.1320088638e-05  6.4091378160e-05
1.0000000000e-06  3.6950466974e+00  6.1320095332e-05  6.5015142030e-05
2.5000000000e-06  2.0281308079e+00  6.3175015211e-05  6.8245342231e-05
5.0000000000e-06  1.1721842913e+00  6.5552844992e-05  7.1413766448e-05
7.5000000000e-06  1.0477764202e+00  6.6222963733e-05  7.4081286885e-05
1.0000000000e-05  9.3014054278e-01  6.7169439299e-05  7.6470844727e-05
2.5000000000e-05  7.5420825245e-01  7.0183934184e-05  8.9039140496e-05
5.0000000000e-05  6.2159551728e-01  7.5097898279e-05  1.0617767414e-04
7.5000000000e-05  5.3315206257e-01  8.0612417031e-05  1.2059882172e-04
1.0000000000e-04  4.6622420473e-01  8.6505995587e-05  1.3312841606e-04
2.5000000000e-04  2.5113993398e-01  1.2225048668e-04  1.8503547017e-04
5.0000000000e-04  1.2237483962e-01  1.6897227791e-04  2.3015969773e-04
7.5000000000e-04  7.2332369705e-02  2.0044378785e-04  2.5469306513e-04
1.0000000000e-03  4.7740594285e-02  2.2239400598e-04  2.7013460027e-04
2.5000000000e-03  1.0574463638e-02  2.7945753004e-04  3.0589368913e-04
5.0000000000e-03  2.9853023609e-03  3.0601317418e-04  3.2093968599e-04
7.5000000000e-03  1.5080573910e-03  3.1519852277e-04  3.2650895321e-04
1.0000000000e-02  8.6256969617e-04  3.2078403766e-04  3.2940973462e-04
2.5000000000e-02  1.3243357060e-04  3.3120721306e-04  3.3451805232e-04
5.0000000000e-02  3.6712745196e-05  3.3452319106e-04  3.3635882832e-04
7.5000000000e-02  1.6404628390e-05  3.3575134326e-04  3.3698169039e-04
1.0000000000e-01  9.2619798195e-06  3.3636790411e-04  3.3729410209e-04
2.5000000000e-01  1.4941907842e-06  3.3748567285e-04  3.3785922054e-04
5.0000000000e-01  3.7398061777e-07  3.3786105804e-04  3.3804804835e-04
7.5000000000e-01  1.6245688428e-07  3.3798917292e-04  3.3811101558e-04
1.0000000000e+00  9.6129261198e-08  3.3804634419e-04  3.3814247345e-04
2.5000000000e+00  1.6510520221e-08  3.3815809571e-04  3.3819937201e-04
5.0000000000e+00  4.1960370097e-09  3.3819727320e-04  3.3821825339e-04
7.5000000000e+00  2.0273804606e-09  3.3820944266e-04  3.3822464801e-04
1.0000000000e+01  8.5251756935e-10  3.3821912902e-04  3.3822765420e-04
2.5000000000e+01  1.8768488943e-10  3.3822868367e-04  3.3823337579e-04
5.0000000000e+01  5.5722946369e-11  3.3823253216e-04  3.3823531831e-04
7.5000000000e+01  2.5100309173e-11  3.3823403260e-04  3.3823591513e-04
1.0000000000e+02  1.5018096799e-11  3.3823472880e-04  3.3823623061e-04


==> 6boxes_grad_1e-5.dat <==
# alpha   Solution Norm ||x(alpha)||    Residual Norm ||A*x(alpha)-b||
1.0000000000e-09  2.8006714855e+01  6.3913184605e-05  6.3941191320e-05
5.0000000000e-09  2.8006807942e+01  6.3913179407e-05  6.4053213446e-05
1.0000000000e-08  2.8006628518e+01  6.3913165897e-05  6.4193232182e-05
2.5000000000e-08  2.8001763604e+01  6.3913154316e-05  6.4613198406e-05
5.0000000000e-08  2.7182310602e+01  6.3609479609e-05  6.4968595139e-05
7.5000000000e-08  2.5765836373e+01  6.3332997326e-05  6.5265435054e-05
1.0000000000e-07  2.4016216783e+01  6.3109576907e-05  6.5511198585e-05
2.5000000000e-07  4.4512804972e+00  6.1361533257e-05  6.2474353382e-05
5.0000000000e-07  4.4505993240e+00  6.1361870287e-05  6.3587169949e-05
7.5000000000e-07  2.7306416247e+00  6.2041100748e-05  6.4089081966e-05
1.0000000000e-06  2.7300261483e+00  6.2041693515e-05  6.4771719663e-05
2.5000000000e-06  1.5936570500e+00  6.3699084922e-05  6.7683227547e-05
5.0000000000e-06  1.2878343698e+00  6.4690430744e-05  7.1129602593e-05
7.5000000000e-06  1.0449905637e+00  6.5842203251e-05  7.3679632479e-05
1.0000000000e-05  1.0380559004e+00  6.5909261259e-05  7.6289820263e-05
2.5000000000e-05  7.6193002478e-01  6.9932566570e-05  8.8980817190e-05
5.0000000000e-05  6.2339896099e-01  7.4980560026e-05  1.0615050808e-04
7.5000000000e-05  5.3405062082e-01  8.0525266476e-05  1.2057906304e-04
1.0000000000e-04  4.6693809769e-01  8.6416775604e-05  1.3311058537e-04
2.5000000000e-04  2.5154749804e-01  1.2213390431e-04  1.8502077882e-04
5.0000000000e-04  1.2257053900e-01  1.6886127815e-04  2.3014654765e-04
7.5000000000e-04  7.2450086679e-02  2.0034458879e-04  2.5468215380e-04
1.0000000000e-03  4.7811632651e-02  2.2230700292e-04  2.7011863557e-04
2.5000000000e-03  1.0590833566e-02  2.7940435449e-04  3.0588143840e-04
5.0000000000e-03  2.9899761658e-03  3.0597950024e-04  3.2092938107e-04
7.5000000000e-03  1.5084066191e-03  3.1518620588e-04  3.2649925553e-04
1.0000000000e-02  8.6205604175e-04  3.2077922741e-04  3.2939978783e-04
2.5000000000e-02  1.3207704332e-04  3.3088666800e-04  3.3418859408e-04
5.0000000000e-02  3.7311783990e-05  3.3416207211e-04  3.3602766131e-04
7.5000000000e-02  1.6686156637e-05  3.3539978954e-04  3.3665125128e-04
1.0000000000e-01  9.4131411946e-06  3.3602309454e-04  3.3696440866e-04
2.5000000000e-01  1.5099042523e-06  3.3715109378e-04  3.3752856985e-04
5.0000000000e-01  3.7665266537e-07  3.3752891123e-04  3.3771723757e-04
7.5000000000e-01  1.7019797549e-07  3.3765261984e-04  3.3778026832e-04
1.0000000000e+00  9.4538494190e-08  3.3771725910e-04  3.3781179759e-04
2.5000000000e+00  1.5290520291e-08  3.3783024860e-04  3.3786847490e-04
5.0000000000e+00  3.9343638264e-09  3.3786771447e-04  3.3788738628e-04
7.5000000000e+00  1.7930517131e-09  3.3788024971e-04  3.3789369760e-04
1.0000000000e+01  9.6648360946e-10  3.3788716743e-04  3.3789683226e-04
2.5000000000e+01  1.6101159775e-10  3.3789848097e-04  3.3790250626e-04
5.0000000000e+01  4.6400501124e-11  3.3790209906e-04  3.3790441908e-04
7.5000000000e+01  2.0770609916e-11  3.3790348332e-04  3.3790504111e-04
1.0000000000e+02  1.0225056072e-11  3.3790431727e-04  3.3790533977e-04


==> 6boxes_grad_None.dat <==
# alpha   Solution Norm ||x(alpha)||    Residual Norm ||A*x(alpha)-b||
1.0000000000e-09  2.8006463819e+01  6.3914246407e-05  6.3942252871e-05
5.0000000000e-09  2.8006636899e+01  6.3914237340e-05  6.4054270525e-05
1.0000000000e-08  2.8006559239e+01  6.3914241921e-05  6.4194307514e-05
2.5000000000e-08  2.8001576713e+01  6.3914194276e-05  6.4614233694e-05
5.0000000000e-08  2.7179124757e+01  6.3611693211e-05  6.4970649449e-05
7.5000000000e-08  1.5697352668e+01  6.1144491851e-05  6.2321793301e-05
1.0000000000e-07  1.5696660188e+01  6.1144547979e-05  6.2714213998e-05
2.5000000000e-07  6.4445358045e+00  6.1615854872e-05  6.3226988823e-05
5.0000000000e-07  5.8919498945e+00  6.1650034517e-05  6.4596009464e-05
7.5000000000e-07  3.1153779899e+00  6.2475456742e-05  6.4811990234e-05
1.0000000000e-06  3.1153555247e+00  6.2475483380e-05  6.5590838904e-05
2.5000000000e-06  1.6102297809e+00  6.3922671872e-05  6.7948246324e-05
5.0000000000e-06  1.2432203927e+00  6.5028961028e-05  7.1245062992e-05
7.5000000000e-06  1.0450515048e+00  6.5838685041e-05  7.3676571327e-05
1.0000000000e-05  1.0249894455e+00  6.6017167444e-05  7.6267061900e-05
2.5000000000e-05  7.6257477239e-01  6.9913714186e-05  8.8978083496e-05
5.0000000000e-05  6.2345362502e-01  7.4977298208e-05  1.0614997946e-04
7.5000000000e-05  5.3408780046e-01  8.0522932462e-05  1.2057951750e-04
1.0000000000e-04  4.6686660434e-01  8.6424627605e-05  1.3311128804e-04
2.5000000000e-04  2.5153716900e-01  1.2213802743e-04  1.8502231968e-04
5.0000000000e-04  1.2256616876e-01  1.6886544080e-04  2.3014852518e-04
7.5000000000e-04  7.2446666181e-02  2.0034862373e-04  2.5468362337e-04
1.0000000000e-03  4.7814591196e-02  2.2231018968e-04  2.7012478088e-04
2.5000000000e-03  1.0590987844e-02  2.7940913167e-04  3.0588660128e-04
5.0000000000e-03  2.9876631683e-03  3.0594681748e-04  3.2088513332e-04
7.5000000000e-03  1.5095095146e-03  3.1513569350e-04  3.2645701485e-04
1.0000000000e-02  8.6623172305e-04  3.2069711058e-04  3.2935942781e-04
2.5000000000e-02  1.4009556013e-04  3.3126401959e-04  3.3476640860e-04
5.0000000000e-02  3.5418571813e-05  3.3484453896e-04  3.3661546755e-04
7.5000000000e-02  1.5909788343e-05  3.3604191610e-04  3.3723515022e-04
1.0000000000e-01  9.0319075005e-06  3.3664239465e-04  3.3754558540e-04
2.5000000000e-01  1.4525744640e-06  3.3774727920e-04  3.3811042282e-04
5.0000000000e-01  3.6875252384e-07  3.3811465012e-04  3.3829902638e-04
7.5000000000e-01  1.7391839965e-07  3.3823150847e-04  3.3836194727e-04
1.0000000000e+00  9.2996342554e-08  3.3830020337e-04  3.3839319971e-04
2.5000000000e+00  1.6554682426e-08  3.3840876346e-04  3.3845015016e-04
5.0000000000e+00  4.1771128466e-09  3.3844814769e-04  3.3846903326e-04
7.5000000000e+00  1.7129538413e-09  3.3846245149e-04  3.3847529864e-04
1.0000000000e+01  1.0243409358e-09  3.3846820286e-04  3.3847844627e-04
2.5000000000e+01  2.0600055121e-10  3.3847909696e-04  3.3848424698e-04
5.0000000000e+01  4.6397967010e-11  3.3848372704e-04  3.3848604694e-04
7.5000000000e+01  2.2218830411e-11  3.3848500292e-04  3.3848666934e-04
1.0000000000e+02  1.1128257593e-11  3.3848584946e-04  3.3848696229e-04

